The MOSDEF-LRIS Survey: Connection between Galactic-scale Outflows and the Properties of $z$~2 star-forming Galaxies

We investigate the conditions that facilitate galactic-scale outflows using a sample of 155 typical star-forming galaxies at $z$~2 drawn from the MOSFIRE Deep Evolution Field (MOSDEF) survey. The sample includes deep rest-frame UV spectroscopy from the Keck Low-Resolution Imaging Spectrometer (LRIS), which provides spectral coverage of several low-ionisation interstellar (LIS) metal absorption lines and Ly$\alpha$ emission. Outflow velocities are calculated from the centroids of the LIS absorption and/or Ly$\alpha$ emission, as well as the highest-velocity component of the outflow from the blue wings of the LIS absorption lines. Outflow velocities are found to be marginally correlated or independent of galaxy properties, such as star-formation rate (SFR) and star-formation rate surface density ($\Sigma_{\rm SFR}$). Outflow velocity scales with SFR as a power-law with index 0.24, which suggests that the outflows may be primarily driven by mechanical energy generated by supernovae explosions, as opposed to radiation pressure acting on dusty material. On the other hand, outflow velocity and $\Sigma_{\rm SFR}$ are not significantly correlated, which may be due to the limited dynamic range of $\Sigma_{\rm SFR}$ probed by our sample. The relationship between outflow velocity and $\Sigma_{\rm SFR}$ normalised by stellar mass ($\Sigma_{\rm sSFR}$), as a proxy for gravitational potential, suggests that strong outflows (e.g., > 200 km s$^{-1}$) appear ubiquitous above a threshold of log($\Sigma_{\rm sSFR}/\rm{yr}^{-1}\ \rm{kpc}^{-2}$) ~ -11.3, and that above this threshold, outflow velocity uncouples from $\Sigma_{\rm sSFR}$. These results highlight the need for higher resolution spectroscopic data and spatially resolved imaging to test the driving mechanisms of outflows predicted by theory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
